Low-Bit GDN Recurrent-State Quantization: Global Gradient-aware Allocation and Pure-Write Sliding Windows

Linear attention stores historical information in a recurrent state of fixed size, providing a compact memory representation for long-context inference. Reducing state precision further lowers per-request storage requirements, but quantized writeback errors enter subsequent recurrences, degrade prediction quality on long-reasoning tasks, and can be accompanied by repetitive generation and excessively long outputs. We propose Global Gradient-aware Allocation (GGA) and the Pure-Write Sliding Window (PW) to address precision allocation and recent-information maintenance. GGA combines candidate quantization residuals with gradient sensitivity to future prediction loss to allocate head bit widths under a model-wide mixed-precision budget. PW independently maintains recent pure writes as FP8 vector pairs, propagates them through the full GDN state transition, and merges them into the low-bit historical state only after they leave the window. Across seven evaluations on Qwen3.5-4B/9B, GGA allocation alone improves over STEPQuant@4 by 19.48/29.84 percentage points. Adding PW-S8 yields seven-task macro-averages of 69.83%/78.63%, improving over STEPQuant@4 by 38.39/41.21 percentage points, respectively. Both precision reallocation and window maintenance improve task scores while mitigating excessively long outputs: at @6, GGA reduces mean generation length, averaged equally across tasks, by 10.45%/14.65% relative to STEPQuant; adding PW-S8 to GGA@4 further reduces mean generation length by 32.32%/36.77%. Comparisons at similar storage budgets further show that using additional capacity to maintain recent writes yields higher task scores and shorter mean outputs than solely increasing the bit width of the accumulated state.

==> fonts/FONT-LICENSE.txt <==
Liberation Serif font software
Digitized data copyright (c) 2010 Google Corporation.
Copyright (c) 2012 Red Hat, Inc.

SIL Open Font
License Version 1.1 – 26 February 2007

PREAMBLE The goals of the Open Font License (OFL) are to stimulate worldwide development of collaborative font
    projects, to support the font creation efforts of academic and linguistic communities, and to provide a free and
    open framework in which fonts may be shared and improved in partnership with others.

The OFL allows the licensed fonts to be used, studied, modified and redistributed freely as long as they are not
    sold by themselves. The fonts, including any derivative works, can be bundled, embedded, redistributed and/or sold
    with any software provided that the font names of derivative works are changed. The fonts and derivatives, however,
    cannot be released under any other type of license. The requirement for fonts to remain under this license does not
    apply to any document created using the fonts or their derivatives.

DEFINITIONS "Font Software" refers to the set of files released by the Copyright Holder(s) under this license
    and clearly marked as such. This may include source files, build scripts and documentation.

"Reserved Font Name" refers to any names specified as such after the copyright statement(s).

"Original Version" refers to the collection of Font Software components as distributed by the Copyright
    Holder(s).

"Modified Version" refers to any derivative made by adding to, deleting, or substituting – in part or in whole
    -- any of the components of the Original Version, by changing formats or by porting the Font Software to a new
    environment.

"Author" refers to any designer, engineer, programmer, technical writer or other person who contributed to the
    Font Software.

PERMISSION & CONDITIONS Permission is hereby granted, free of charge, to any person obtaining a copy of the
    Font Software, to use, study, copy, merge, embed, modify, redistribute, and sell modified and unmodified copies of
    the Font Software, subject to the following conditions:

1) Neither the Font Software nor any of its individual components, in Original or Modified Versions, may be sold
    by itself.

2) Original or Modified Versions of the Font Software may be bundled, redistributed and/or sold with any
    software, provided that each copy contains the above copyright notice and this license. These can be included
    either as stand-alone text files, human-readable headers or in the appropriate machine-readable metadata fields
    within text or binary files as long as those fields can be easily viewed by the user.

3) No Modified Version of the Font Software may use the Reserved Font Name(s) unless explicit written permission
    is granted by the corresponding Copyright Holder. This restriction only applies to the primary font name as
    presented to the users.

4) The name(s) of the Copyright Holder(s) or the Author(s) of the Font Software shall not be used to promote,
    endorse or advertise any Modified Version, except to acknowledge the contribution(s) of the Copyright Holder(s) and
    the Author(s) or with their explicit written permission.

5) The Font Software, modified or unmodified, in part or in whole, must be distributed entirely under this
    license, and must not be distributed under any other license. The requirement for fonts to remain under this
    license does not apply to any document created using the Font Software.

TERMINATION This license becomes null and void if any of the above conditions are not met.

DISCLAIMER THE FONT SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR IMPLIED, INCLUDING
    BUT NOT LIMITED TO ANY WARRANTIES OF MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT OF
    COPYRIGHT, PATENT, TRADEMARK, OR OTHER RIGHT. IN NO EVENT SHALL THE COPYRIGHT HOLDER BE LIABLE FOR ANY CLAIM,
    DAMAGES OR OTHER LIABILITY, INCLUDING ANY GENERAL, SPECIAL, INDIRECT, INCIDENTAL, OR CONSEQUENTIAL DAMAGES, WHETHER
    IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM, OUT OF THE USE OR INABILITY TO USE THE FONT SOFTWARE OR
    FROM OTHER DEALINGS IN THE FONT SOFTWARE.

